EP-HDC: Hyperdimensional Computing with Encrypted Parameters for High-Throughput Privacy-Preserving Inference

While homomorphic encryption (HE) provides strong privacy protection, its high computational cost has restricted its application to simple tasks. Recently, hyperdimensional computing (HDC) applied to HE has shown promising performance for privacy-preserving machine learning (PPML). However, when applied to more realistic scenarios such as batch inference, the HDC-based HE has still very high compute time as well as high encryption and data transmission overheads. To address this problem, we propose HDC with encrypted parameters (EP-HDC), which is a novel PPML approach featuring client-side HE, i.e., inference is performed on a client using a homomorphically encrypted model. Our EP-HDC can effectively mitigate the encryption and data transmission overhead, as well as providing high scalability with many clients while providing strong protection for user data and model parameters. In addition to application examples for our client-side PPML, we also present design space exploration involving quantization, architecture, and HE-related parameters. Our experimental results using the BFV scheme and the Face/Emotion datasets demonstrate that our method can improve throughput and latency of batch inference by orders of magnitude over previous PPML methods (36.52~1068x and 6.45~733x, respectively) with less than 1% accuracy degradation.

==> save-dac/review.txt <==
============================================================================ 
DAC 2024 Reviews for Submission #305
============================================================================ 

Title: HeroHD: Real-Time Homomorphically-Encrypted Object Detection with Hyperdimensional Computing
Authors: Jaewoo Park, Chenghao Quan and Jongeun Lee


============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
           Clarity / Writing Style (1-5): 4
      Originality / Innovativeness (1-5): 4
    Impact of Ideas and/or Results (1-5): 4
            OVERALL RECOMMENDATION (1-5): 4

Summarize shortly the contributions of the paper in your own words.
---------------------------------------------------------------------------
The paper presents HeroHD, a novel framework for privacy-preserving machine learning (PPML) that employs homomorphic encryption (HE) and hyperdimensional computing (HDC) to enable real-time object detection on standard hardware. By addressing the computational burdens of HE and leveraging the efficiency of HDC, HeroHD significantly boosts performance, offering a 55.7 to 2027 times improvement in throughput and a 6.94 to 787 times improvement in latency over previous methods.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
+ Innovative integration of HE and HDC
+ Significant performance improvements
+ Client-side HE implementation
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
- Complexity and overhead in client-side HE computation
- Insufficient comparative analysis
---------------------------------------------------------------------------


Main Discussion of Paper
---------------------------------------------------------------------------
In assessing the HeroHD framework, it's crucial to consider both the innovative aspects and the practical implications of the proposed solution. The integration of HE and HDC is a novel approach that significantly contributes to the field of PPML. The performance improvements noted in the paper are a testament to the effectiveness of this integration, providing a strong foundation for further development and application. 

However, the complexity and resource demands of client-side HE computation present substantial challenges, particularly for users with limited computational capacity. The implementation of HE on the client-side, as discussed in the HeroHD method section, inherently increases the computational load on client devices. This aspect might limit the practical deployment of the framework in resource-constrained environments. The paper would benefit from a more detailed exploration of these challenges, including potential strategies for optimizing client-side computation or alternative approaches for scenarios with resource constraints.

The comparative analysis is an essential aspect of any research paper, as it places the proposed method within the broader context of the field. Expanding the range of methods compared in the analysis would greatly enhance the paper's impact, offering readers a clearer understanding of where HeroHD stands among other PPML solutions.

In conclusion, while the HeroHD framework represents a significant advancement in the field of PPML, careful consideration of its practical implementation and more comprehensive comparative analysis are needed to fully realize its potential and applicability in a wide range of scenarios. The strengths of the paper lay in its innovative approach and performance improvements, while its weaknesses are primarily in the areas of client-side computational complexity and the scope of its comparative analysis. Addressing these weaknesses through further research and development could significantly enhance the impact and applicability of the HeroHD framework.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
           Clarity / Writing Style (1-5): 3
      Originality / Innovativeness (1-5): 3
    Impact of Ideas and/or Results (1-5): 3
            OVERALL RECOMMENDATION (1-5): 3

Summarize shortly the contributions of the paper in your own words.
---------------------------------------------------------------------------
This paper proposes HeroHD, an HDC-based homomorphic encryption (HE) framework. The essence of HeroHD is to homomorphically execute similarity search (object detection) at the client side, thus allowing reduced encryption and communication cost across the network. HeroHD assumes that class vectors are homomorphically stored locally by all clients. The paper also presents a co-optimization and design-space exploration approach to optimize HDC and HE parameters. Results show that HeroHD outperforms prior HDC HE method (HE-HDC) with respect to throughput and accuracy.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
+ Writing: The paper is well-written and easy to understand
+ Methodology: The proposed method leverages the strengths of HDC algebra, where major computations of the HDC-based encrypted detection flow can seamlessly be moved to the client side
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
- Adaptability and class/model:  not clear how adaptability (model retraining) can be achieved within the network
- Ad-hoc co-optimization method
- Novelity in HDC and HE
---------------------------------------------------------------------------


Main Discussion of Paper
---------------------------------------------------------------------------
- Adaptability and class/model: With encypted class vectors being stored locally, it is not clear how adaptability (model retraining) can be achieved within the network. There should be discussion on the costs/limitatons of the proposed HE flow. 
- Ad-hoc co-optimization method: Section V-C does not reveal the motivation and reasoning for the presented co-optimization algorithm (Algorithm 1). A brief discussion on this matter is needed.  
- Novelity in HDC and HE: While the paper presents an interesting flow and application for HDC-based HE, it needs to state clearly and distinguishably the novelty provided by this flow to both HDC and HE fronts.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
           Clarity / Writing Style (1-5): 5
      Originality / Innovativeness (1-5): 5
    Impact of Ideas and/or Results (1-5): 5
            OVERALL RECOMMENDATION (1-5): 5

Summarize shortly the contributions of the paper in your own words.
---------------------------------------------------------------------------
The authors provide a novel hyperdimensional computing based privacy-preserving machine learning(PPML) method which focuses on using homomorphic encryption in the client rather than the server to reduce encryption and data transmission overhead.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
+ Performs real-time object detection on commodity hardware 
+ Compares to multiple PPML methods
+ Outperforms previous PPML methods by 55.7 âˆ¼ 2027Ã— in throughput and 6.94 âˆ¼ 787Ã— in latency
+ Clearly illustrates why client side computation is advantageous
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
- Figure 6 is a bit small
---------------------------------------------------------------------------


Main Discussion of Paper
---------------------------------------------------------------------------
The authors provide a novel hyperdimensional computing based privacy-preserving machine learning method which focuses on using homomorphic encryption in the client rather than the server to reduce encryption and data transmission overhead. The authors performs real-time object detection on commodity hardware and compare to multiple PPML methods. They are able to achieve 55.7 âˆ¼ 2027Ã— increase in throughput and 6.94 âˆ¼ 787Ã— reduction in latency. The authors clearly illustrate why side computation is advantageous with a robust set of experiments and provide several parameters by which they sought to optimize their approach across.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #4
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
           Clarity / Writing Style (1-5): 4
      Originality / Innovativeness (1-5): 3
    Impact of Ideas and/or Results (1-5): 3
            OVERALL RECOMMENDATION (1-5): 2

Summarize shortly the contributions of the paper in your own words.
---------------------------------------------------------------------------
This paper presents HeroHD, an improved hyperdimensional computing-based PPML that can achieve real-time object detection on BFV. It incudes client-side HE, BFV/BGV-aware quantization, and a parameter optimization method that improves HE latency. The evaluation shows that the proposed approach outperform the existing privacy preserving machine learning methods.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
+ The proposed approach seems outperform the existing methods. 

+ The paper is easy to follow.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
- It seems that this paper only provides a few optimization techniques. 

- The contribution made by this paper is incremental. 

- Some implementation details are missing.
---------------------------------------------------------------------------


Main Discussion of Paper
---------------------------------------------------------------------------
Thank you for submitting the paper at DAC 2024. This paper presents HeroHD, an improved Hyperdimensional Computing (HDC)-based Privacy Preserving Machine Learning (PPML) method for real-time object detection on commodity hardware. The evaluation results show that the proposed system outperforms the state-of-the-art approaches on PPML. 

It seems to me that the proposed approach only provides a few optimization techniques, and the application scenarios might be limited. Also, I feel that the contribution made by this paper is incremental. 

Some of the implementation details are missing in the paper. It might be helpful if the paper can provide more details on the implementation such as the number lines of the code, breakdown for the optimization components, etc. 

Will the authors release the source code of the implementation to benefit the community?
---------------------------------------------------------------------------

